Undetected Binary Stars Cause an Observed Mass Dependent Age Gradient in Upper Scorpius

Young stellar associations represent a key site for the study of star formation, but to accurately compare observations to models of stellar evolution, the age of an association must be determined. The Upper Scorpius region is the youngest section of the Scorpius-Centaurus OB association, which is the largest collection of nearby, young, low-mass stars. The true age of Upper Scorpius is not clear, and an observed mass-dependent age gradient in Upper Scorpius, as well as in other star-forming regions, complicates age measurements. The age gradient may indicate a genuine astrophysical feature or may be an artifact of unrecognized systematic effects in stellar age measurements. We have conducted a synthetic red-optical low-resolution spectroscopic survey of a simulated analog to the Upper Scorpius star-forming region to investigate the effects of unresolved binary stars (which have mass-dependent demographics) on age measurements of a stellar population. We find that the observed mass-dependent age gradient in Upper Scorpius can be explained by a population of undetected binary stars. For a simulated population with an age of 10 (RMS = 2) Myr, we measure an age of 10.5 (RMS = 3.5) Myr for F stars, and 7.5 (RMS = 5.8) Myr for M stars. This discrepancy is caused by the mass-dependent mass ratio distribution and the variable steepness of the mass-luminosity relation. Our results support the previously suggested 10 Myr age for Upper Scorpius, with a small intrinsic age spread.

==> Undetected Binaries Cause a Observed Mass Dependent Age Gradient in Upper Scorpius_rev2:acc/ref2.txt <==
Thank you to the authors for addressing my requests. I have a few comments to their responses: 

- Regarding the 7th order polynomial fit to the mass ratio power law indices: the piecewise linear interpolation is ok. I still don't quite understand the need to fit these mass ratio power law indices across spectral types. Readers will appreciate if the motivation for this step is clearly stated in the text, including the motivation for using an "average" mass ratio index for A stars since it doesn't match either the small or large separation power law indices (gamma = 2.5 or -0.5) reported on the corresponding reference (De Rosa et al. 2014). 

- Regarding the bimodality of the primary mass distribution: I appreciate the expanded caption on Figure 2. From the authors' reply, I gather that two parts of their mass distributions (separated by the cutoff mass where Freduce was introduced) were independently fit by a Chabrier IMF, and therefore the use of the Freduce factor would not affect the final distribution of sources. If this is the case, it needs to be clearly explained in the text, otherwise I can see readers misinterpreting this subtlety as an artificial artifact that could bias the results in unpredictable ways.

- Regarding Section 5, line 1197 (the comment about the number of samples drawn from the population): I had not appreciated earlier that there were two population sizes. I would prefer to see distributions drawn from the larger, and likely representative, population, but I'll leave it up to the authors to show either one, as long as the caption gets updated to reflect the use of the smaller population. As a suggestion, if the authors are hesitant to show the large population distribution due to binning issues, they could consider a kernel density estimation.




==> Undetected Binaries Cause a Observed Mass Dependent Age Gradient in Upper Scorpius_rev2:acc/ref_response2.txt <==
We thank the referee again for their helpful comments and desire to make the paper as clear as possible. We address the comments both below and in the bolded text of the paper.

- Regarding the 7th order polynomial fit to the mass ratio power law indices: the piecewise linear interpolation is ok. I still don't quite understand the need to fit these mass ratio power law indices across spectral types. Readers will appreciate if the motivation for this step is clearly stated in the text, including the motivation for using an "average" mass ratio index for A stars since it doesn't match either the small or large separation power law indices (gamma = 2.5 or -0.5) reported on the corresponding reference (De Rosa et al. 2014). 
RESPONSE: We assumed that the true mass-dependent mass ratio power law exponent distribution is smoothly varying, so needed to impose some sort of model or interpolation. For A stars, the gamma = -2.3 value is from Figure 10 of De Rosa et al. 2014, and is the value for the close separation population.  We added a sentence elaborating on our choice to interpolate in Section 2.2.

- Regarding the bimodality of the primary mass distribution: I appreciate the expanded caption on Figure 2. From the authors' reply, I gather that two parts of their mass distributions (separated by the cutoff mass where Freduce was introduced) were independently fit by a Chabrier IMF, and therefore the use of the Freduce factor would not affect the final distribution of sources. If this is the case, it needs to be clearly explained in the text, otherwise I can see readers misinterpreting this subtlety as an artificial artifact that could bias the results in unpredictable ways.
RESPONSE: We have further clarify this point in the text (Section 2.1)

- Regarding Section 5, line 1197 (the comment about the number of samples drawn from the population): I had not appreciated earlier that there were two population sizes. I would prefer to see distributions drawn from the larger, and likely representative, population, but I'll leave it up to the authors to show either one, as long as the caption gets updated to reflect the use of the smaller population. As a suggestion, if the authors are hesitant to show the large population distribution due to binning issues, they could consider a kernel density estimation.
RESPONSE: In response to the initial comment about population sizes, we changed our methodology to only simulating a single large population, but only plotting a subset of the systems in the figures to make visualization of our results more readable. We considered altering our plots to a kernel density estimation rather than individual points, but we decided that it would not be possible to convey all the information we were trying to show in the residual plots with a KDE. The numbers shown in the figures (mean age, etc.) do not change significantly between the full sample and the subset shown in Figures 7 and 8. We added a line to the captions of Figures 7 and 8 clarifying that we were plotting a subsample.




==> ref2.txt <==
Thank you to the authors for addressing my requests. I have a few comments to their responses: 

- Regarding the 7th order polynomial fit to the mass ratio power law indices: the piecewise linear interpolation is ok. I still don't quite understand the need to fit these mass ratio power law indices across spectral types. Readers will appreciate if the motivation for this step is clearly stated in the text, including the motivation for using an "average" mass ratio index for A stars since it doesn't match either the small or large separation power law indices (gamma = 2.5 or -0.5) reported on the corresponding reference (De Rosa et al. 2014). 

- Regarding the bimodality of the primary mass distribution: I appreciate the expanded caption on Figure 2. From the authors' reply, I gather that two parts of their mass distributions (separated by the cutoff mass where Freduce was introduced) were independently fit by a Chabrier IMF, and therefore the use of the Freduce factor would not affect the final distribution of sources. If this is the case, it needs to be clearly explained in the text, otherwise I can see readers misinterpreting this subtlety as an artificial artifact that could bias the results in unpredictable ways.

- Regarding Section 5, line 1197 (the comment about the number of samples drawn from the population): I had not appreciated earlier that there were two population sizes. I would prefer to see distributions drawn from the larger, and likely representative, population, but I'll leave it up to the authors to show either one, as long as the caption gets updated to reflect the use of the smaller population. As a suggestion, if the authors are hesitant to show the large population distribution due to binning issues, they could consider a kernel density estimation.




==> ref_response2.txt <==
We thank the referee again for their helpful comments and desire to make the paper as clear as possible. We address the comments both below and in the bolded text of the paper.

- Regarding the 7th order polynomial fit to the mass ratio power law indices: the piecewise linear interpolation is ok. I still don't quite understand the need to fit these mass ratio power law indices across spectral types. Readers will appreciate if the motivation for this step is clearly stated in the text, including the motivation for using an "average" mass ratio index for A stars since it doesn't match either the small or large separation power law indices (gamma = 2.5 or -0.5) reported on the corresponding reference (De Rosa et al. 2014). 
RESPONSE: We assumed that the true mass-dependent mass ratio power law exponent distribution is smoothly varying, so needed to impose some sort of model or interpolation. For A stars, the gamma = -2.3 value is from Figure 10 of De Rosa et al. 2014, and is the value for the close separation population.  We added a sentence elaborating on our choice to interpolate in Section 2.2.

- Regarding the bimodality of the primary mass distribution: I appreciate the expanded caption on Figure 2. From the authors' reply, I gather that two parts of their mass distributions (separated by the cutoff mass where Freduce was introduced) were independently fit by a Chabrier IMF, and therefore the use of the Freduce factor would not affect the final distribution of sources. If this is the case, it needs to be clearly explained in the text, otherwise I can see readers misinterpreting this subtlety as an artificial artifact that could bias the results in unpredictable ways.
RESPONSE: We have further clarify this point in the text (Section 2.1)

- Regarding Section 5, line 1197 (the comment about the number of samples drawn from the population): I had not appreciated earlier that there were two population sizes. I would prefer to see distributions drawn from the larger, and likely representative, population, but I'll leave it up to the authors to show either one, as long as the caption gets updated to reflect the use of the smaller population. As a suggestion, if the authors are hesitant to show the large population distribution due to binning issues, they could consider a kernel density estimation.
RESPONSE: In response to the initial comment about population sizes, we changed our methodology to only simulating a single large population, but only plotting a subset of the systems in the figures to make visualization of our results more readable. We considered altering our plots to a kernel density estimation rather than individual points, but we decided that it would not be possible to convey all the information we were trying to show in the residual plots with a KDE. The numbers shown in the figures (mean age, etc.) do not change significantly between the full sample and the subset shown in Figures 7 and 8. We added a line to the captions of Figures 7 and 8 clarifying that we were plotting a subsample.



